The Large Array Survey Telescope -- System Overview and Performances

The Large Array Survey Telescope (LAST) is a wide-field visible-light telescope array designed to explore the variable and transient sky with a high cadence. LAST will be composed of 48, 28-cm f/2.2 telescopes (32 already installed) equipped with full-frame backside-illuminated cooled CMOS detectors. Each telescope provides a field of view (FoV) of 7.4 deg^2 with 1.25 arcsec/pix, while the system FoV is 355 deg^2 in 2.9 Gpix. The total collecting area of LAST, with 48 telescopes, is equivalent to a 1.9-m telescope. The cost-effectiveness of the system (i.e., probed volume of space per unit time per unit cost) is about an order of magnitude higher than most existing and under-construction sky surveys. The telescopes are mounted on 12 separate mounts, each carrying four telescopes. This provides significant flexibility in operating the system. The first LAST system is under construction in the Israeli Negev Desert, with 32 telescopes already deployed. We present the system overview and performances based on the system commissioning data. The Bp 5-sigma limiting magnitude of a single 28-cm telescope is about 19.6 (21.0), in 20 s (20x20 s). Astrometric two-axes precision (rms) at the bright-end is about 60 (30)\,mas in 20\,s (20x20 s), while absolute photometric calibration, relative to GAIA, provides ~10 millimag accuracy. Relative photometric precision, in a single 20 s (320 s) image, at the bright-end measured over a time scale of about 60 min is about 3 (1) millimag. We discuss the system science goals, data pipelines, and the observatory control system in companion publications.

==> Table_QHY600_QE.txt <==
Title: THE LARGE ARRAY SURVEY TELESCOPE – SYSTEM OVERVIEW AND PERFORMANCES
Authors: Ofek, E.O., et al.
Table: (3) Quantum Efficiency of the IMX455 detector and window
================================================================================
Byte-by-byte Description of file: Table6.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  7 F7.2   nm      Wavelength
   9- 17 F9.6           Efficiency
  19- 26 F8.6           Error
--------------------------------------------------------------------------------
--------------------------------------------------------------------------------
 299.97 -0.000058 0.000413
 301.55  0.000317 0.000372
 303.15  0.000260 0.000337
 304.72  0.000167 0.000309
 306.29 -0.000107 0.000285
 307.90 -0.000107 0.000262
 309.48  0.000360 0.000244
 311.09  0.000622 0.000229
 312.67  0.000587 0.000213
 314.23  0.001084 0.000201
 315.80  0.001342 0.000191
 317.38  0.001927 0.000182
 318.93  0.002699 0.000173
 320.52  0.003818 0.000200
 322.16  0.005005 0.000189
 323.71  0.006669 0.000184
 325.28  0.008652 0.000181
 326.81  0.010768 0.000180
 327.39  0.012145 0.000151
 327.70  0.012716 0.000152
 328.16  0.013614 0.000154
 328.59  0.014422 0.000159
 328.91  0.015071 0.000159
 329.33  0.015831 0.000167
 329.75  0.016603 0.000167
 330.12  0.017669 0.000173
 330.46  0.018409 0.000176
 330.91  0.019541 0.000182
 331.28  0.020384 0.000187
 331.63  0.021315 0.000194
 332.05  0.022437 0.000203
 332.46  0.023624 0.000212
 332.85  0.024714 0.000220
 333.23  0.025720 0.000228
 333.64  0.026929 0.000238
 334.03  0.028242 0.000248
 334.37  0.029243 0.000252
 334.78  0.030639 0.000257
 335.22  0.032017 0.000263
 335.56  0.033264 0.000275
 335.92  0.034551 0.000280
 336.40  0.036264 0.000297
 336.75  0.037658 0.000306
 337.15  0.039301 0.000319
 337.53  0.040685 0.000323
 337.93  0.042507 0.000339
 338.30  0.043980 0.000347
 327.46  0.011814 0.000181
 327.77  0.012377 0.000181
 328.21  0.013249 0.000181
 328.63  0.013978 0.000184
 328.95  0.014606 0.000183
 329.37  0.015567 0.000190
 329.77  0.016295 0.000190
 330.14  0.017168 0.000193
 330.48  0.017961 0.000196
 330.92  0.019012 0.000200
 331.29  0.019896 0.000204
 331.64  0.020826 0.000210
 332.06  0.021885 0.000216
 332.47  0.023155 0.000224
 332.85  0.024221 0.000230
 333.24  0.025246 0.000236
 333.65  0.026398 0.000244
 334.03  0.027628 0.000253
 334.37  0.028588 0.000258
 334.78  0.030032 0.000265
 335.23  0.031286 0.000270
 335.57  0.032652 0.000282
 335.93  0.033907 0.000287
 336.40  0.035645 0.000304
 336.76  0.036863 0.000311
 337.16  0.038440 0.000322
 337.54  0.040012 0.000328
 337.93  0.041777 0.000343
 338.30  0.043224 0.000351
 338.60  0.044438 0.000370
 339.13  0.047373 0.000395
 339.49  0.049238 0.000409
 339.93  0.050895 0.000410
 340.27  0.052669 0.000441
 340.68  0.054698 0.000448
 341.07  0.056241 0.000481
 341.47  0.058144 0.000490
 341.90  0.060566 0.000502
 342.25  0.062338 0.000511
 342.65  0.064474 0.000537
 343.04  0.066392 0.000538
 343.44  0.068620 0.000580
 343.89  0.070702 0.000586
 344.24  0.072977 0.000605
 344.62  0.074718 0.000599
 345.01  0.076987 0.000633
 345.44  0.079568 0.000658
 345.82  0.081869 0.000672
 346.19  0.084001 0.000692
 346.67  0.086914 0.000713
 347.01  0.088841 0.000731
 347.39  0.091648 0.000734
 347.78  0.093727 0.000725
 348.21  0.096816 0.000789
 348.59  0.099202 0.000791
 348.98  0.102186 0.000807
 349.40  0.104601 0.000826
 349.78  0.107042 0.000850
 350.15  0.109518 0.000863
 350.58  0.112061 0.000886
 351.00  0.114912 0.000918
 351.34  0.117426 0.000909
 351.71  0.120022 0.000935
 352.17  0.123157 0.000966
 352.57  0.125999 0.000960
 352.93  0.129160 0.000995
 353.36  0.132174 0.001006
 353.77  0.135568 0.001050
 354.11  0.138321 0.001099
 354.49  0.141468 0.001080
 354.97  0.144387 0.001078
 355.33  0.147130 0.001126
 355.69  0.149316 0.001097
 356.13  0.152216 0.001130
 356.57  0.154949 0.001150
 356.89  0.158335 0.001165
 357.31  0.161216 0.001156
 357.76  0.165403 0.001166
 358.17  0.168652 0.001177
 358.49  0.171548 0.001202
 358.92  0.175158 0.001195
 359.37  0.179240 0.001255
 359.76  0.182409 0.001265
 360.10  0.185399 0.001301
 360.56  0.189055 0.001319
 360.96  0.191859 0.001334
 361.32  0.195228 0.001377
 361.76  0.199919 0.001362
 362.19  0.204762 0.001416
 362.58  0.208220 0.001364
 362.91  0.212132 0.001392
 363.40  0.217583 0.001422
 363.80  0.221736 0.001441
 364.17  0.227359 0.001485
 364.57  0.231772 0.001492
 365.01  0.237403 0.001552
 365.40  0.250262 0.001607
 365.71  0.263237 0.001728
 366.24  0.279714 0.001834
 366.64  0.288896 0.001865
 339.19  0.046588 0.000397
 339.56  0.048510 0.000408
 339.99  0.050126 0.000410
 340.32  0.051959 0.000441
 340.72  0.053848 0.000446
 341.10  0.055294 0.000478
 341.50  0.057328 0.000488
 341.93  0.059631 0.000500
 342.28  0.061450 0.000509
 342.67  0.063635 0.000534
 343.06  0.065512 0.000534
 343.46  0.067681 0.000576
 343.91  0.069801 0.000581
 344.26  0.071991 0.000600
 344.63  0.073727 0.000594
 345.02  0.076114 0.000629
 345.46  0.078476 0.000652
 345.83  0.080942 0.000668
 346.21  0.083140 0.000687
 346.68  0.085606 0.000703
 347.02  0.087359 0.000722
 347.40  0.090290 0.000724
 347.80  0.092605 0.000719
 348.22  0.095453 0.000780
 348.61  0.097786 0.000784
 349.00  0.100848 0.000800
 349.41  0.103111 0.000819
 349.79  0.105929 0.000845
 350.16  0.108050 0.000853
 350.59  0.110625 0.000880
 351.01  0.113307 0.000909
 351.34  0.115983 0.000905
 351.71  0.118221 0.000930
 352.17  0.121359 0.000960
 352.57  0.124299 0.000953
 352.94  0.127466 0.000986
 353.36  0.130913 0.001006
 353.77  0.134189 0.001047
 354.11  0.136392 0.001089
 354.49  0.139532 0.001075
 354.97  0.142463 0.001076
 355.33  0.145634 0.001122
 355.69  0.147771 0.001095
 356.13  0.150234 0.001124
 356.57  0.153349 0.001152
 356.89  0.156473 0.001161
 357.31  0.159182 0.001153
 357.76  0.163336 0.001164
 358.17  0.166573 0.001176
 358.50  0.169546 0.001200
 358.92  0.173315 0.001197
 359.37  0.177525 0.001257
 359.77  0.180401 0.001266
 360.10  0.183055 0.001303
 360.56  0.187331 0.001324
 360.96  0.190350 0.001343
 361.32  0.193060 0.001379
 361.76  0.197790 0.001362
 362.20  0.202013 0.001413
 362.58  0.205364 0.001363
 362.91  0.209462 0.001391
 363.41  0.214984 0.001425
 363.80  0.219110 0.001444
 364.17  0.224477 0.001490
 364.57  0.228469 0.001493
 365.01  0.234510 0.001553
 365.40  0.238803 0.001557
 365.71  0.243459 0.001626
 366.24  0.249695 0.001647
 366.65  0.253806 0.001648
 366.99  0.258591 0.001693
 368.62  0.278140 0.001812
 370.22  0.298232 0.001941
 377.20  0.392510 0.002508
 377.59  0.400238 0.002669
 378.04  0.405385 0.002582
 378.43  0.411909 0.002678
 378.79  0.416117 0.002629
 379.19  0.423987 0.002723
 379.65  0.428884 0.002717
 380.06  0.433680 0.002775
 380.41  0.437614 0.002758
 380.84  0.442007 0.002817
 381.28  0.446053 0.002759
 381.67  0.452402 0.002954
 382.06  0.455810 0.002879
 382.51  0.461058 0.003037
 382.90  0.465674 0.002979
 383.29  0.472436 0.003035
 383.68  0.477621 0.002980
 384.12  0.484249 0.003113
 384.53  0.488617 0.003043
 384.90  0.493278 0.003179
 385.31  0.497508 0.003139
 385.75  0.502628 0.003198
 386.12  0.505120 0.003173
 386.55  0.509170 0.003206
 386.97  0.510702 0.003175
 387.37  0.515952 0.003325
 387.76  0.520334 0.003385
 388.15  0.519857 0.003175
 388.63  0.525188 0.003199
 388.99  0.530576 0.003315
 389.36  0.533945 0.003262
 389.78  0.539427 0.003374
 390.21  0.544627 0.003416
 390.55  0.547716 0.003383
 390.99  0.552368 0.003491
 391.41  0.555677 0.003419
 391.80  0.560837 0.003537
 392.21  0.566171 0.003476
 377.27  0.388676 0.002524
 377.64  0.396138 0.002636
 378.08  0.401735 0.002565
 378.46  0.408790 0.002664
 378.81  0.413477 0.002621
 379.21  0.420194 0.002710
 379.67  0.425021 0.002703
 380.07  0.431051 0.002769
 380.42  0.434316 0.002747
 380.85  0.437252 0.002799
 381.29  0.443266 0.002754
 381.68  0.448685 0.002940
 382.07  0.452525 0.002870
 382.51  0.457379 0.003024
 382.90  0.462639 0.002971
 383.29  0.467503 0.003016
 383.68  0.473502 0.002968
 384.12  0.480573 0.003101
 384.53  0.484234 0.003030
 384.90  0.489525 0.003168
 385.31  0.493321 0.003128
 385.75  0.499861 0.003192
 386.12  0.501937 0.003167
 386.55  0.505584 0.003197
 386.97  0.509266 0.003181
 387.37  0.512156 0.003316
 387.76  0.517198 0.003378
 388.15  0.518238 0.003178
 388.63  0.521978 0.003192
 388.99  0.528224 0.003313
 389.36  0.530837 0.003255
 389.77  0.536877 0.003372
 390.21  0.540371 0.003400
 390.55  0.544091 0.003373
 390.99  0.548491 0.003480
 391.41  0.552802 0.003415
 391.80  0.557489 0.003527
 392.21  0.562338 0.003468
 392.40  0.565735 0.003539
 394.02  0.581743 0.003684
 395.65  0.596428 0.003780
 397.23  0.611232 0.003818
 398.83  0.626755 0.003863
 400.43  0.634126 0.003901
 402.03  0.638617 0.003923
 403.60  0.643943 0.003947
 405.18  0.654029 0.003984
 406.81  0.667891 0.004017
 408.42  0.684974 0.004051
 408.80  0.687235 0.004107
 409.17  0.686925 0.004038
 409.56  0.689664 0.004161
 409.97  0.689939 0.004077
 410.35  0.690418 0.004194
 410.77  0.693345 0.004103
 411.22  0.696523 0.004239
 411.55  0.700306 0.004141
 411.98  0.705481 0.004208
 412.35  0.709036 0.004186
 412.76  0.712916 0.004284
 413.17  0.717840 0.004250
 413.56  0.724502 0.004283
 413.96  0.725470 0.004276
 414.36  0.730707 0.004426
 414.72  0.733363 0.004341
 415.14  0.736853 0.004540
 415.58  0.738232 0.004493
 415.94  0.740782 0.004544
 416.34  0.741298 0.004548
 416.73  0.743460 0.004456
 417.14  0.742419 0.004386
 417.55  0.744542 0.004556
 417.93  0.744913 0.004463
 418.34  0.746380 0.004504
 418.73  0.747768 0.004459
 419.10  0.751496 0.004570
 419.53  0.750548 0.004496
 419.92  0.756807 0.004517
 420.29  0.758413 0.004498
 420.68  0.762445 0.004546
 421.15  0.765295 0.004513
 421.50  0.768598 0.004588
 421.89  0.770966 0.004521
 422.30  0.773621 0.004560
 422.73  0.774858 0.004572
 423.09  0.779601 0.004584
 423.44  0.779754 0.004554
 423.93  0.782068 0.004620
 424.29  0.780672 0.004526
 424.62  0.784353 0.004738
 425.05  0.783282 0.004730
 425.49  0.783012 0.004491
 425.88  0.784653 0.004515
 426.22  0.785800 0.004702
 426.71  0.787097 0.004721
 427.09  0.784351 0.004617
 408.45  0.679485 0.004034
 408.85  0.682022 0.004079
 409.22  0.683579 0.004029
 409.59  0.687032 0.004153
 410.00  0.686595 0.004069
 410.38  0.686211 0.004176
 410.79  0.689083 0.004092
 411.24  0.692365 0.004222
 411.57  0.694055 0.004115
 411.99  0.700848 0.004194
 412.36  0.704366 0.004172
 412.76  0.708297 0.004270
 413.17  0.712637 0.004235
 413.56  0.720944 0.004280
 413.96  0.722465 0.004275
 414.36  0.725950 0.004417
 414.72  0.730694 0.004346
 415.15  0.734064 0.004544
 415.58  0.735298 0.004493
 415.94  0.738289 0.004543
 416.34  0.738800 0.004546
 416.73  0.741183 0.004454
 417.14  0.740097 0.004387
 417.55  0.742780 0.004557
 417.93  0.741840 0.004462
 418.33  0.742181 0.004496
 418.73  0.744174 0.004454
 419.10  0.748663 0.004570
 419.53  0.748969 0.004506
 419.92  0.752955 0.004509
 420.29  0.755353 0.004493
 420.68  0.757596 0.004535
 421.15  0.761423 0.004509
 421.50  0.763909 0.004580
 421.89  0.767713 0.004524
 422.30  0.770176 0.004556
 422.73  0.770691 0.004562
 423.09  0.776756 0.004586
 423.44  0.774305 0.004541
 423.93  0.777776 0.004610
 424.29  0.779783 0.004545
 424.63  0.782041 0.004739
 425.05  0.780806 0.004730
 425.49  0.780215 0.004495
 425.88  0.780599 0.004507
 426.22  0.780978 0.004690
 426.71  0.783175 0.004713
 427.09  0.782095 0.004623
 427.22  0.782156 0.004675
 428.90  0.789485 0.004746
 430.46  0.799944 0.004763
 432.03  0.805026 0.004758
 432.18  0.811519 0.004778
 432.63  0.815745 0.004837
 432.99  0.814543 0.004757
 433.31  0.817001 0.004808
 433.78  0.817609 0.004703
 434.18  0.818593 0.004771
 434.50  0.820153 0.004669
 434.96  0.819566 0.004909
 435.37  0.819486 0.004783
 435.73  0.822556 0.004761
 436.09  0.821370 0.004711
 436.51  0.822652 0.004739
 436.94  0.820880 0.004732
 437.27  0.822366 0.004899
 437.70  0.820942 0.004804
 438.12  0.822144 0.004819
 438.47  0.820752 0.004774
 438.82  0.824075 0.004820
 439.24  0.823650 0.004883
 439.65  0.827836 0.004946
 440.00  0.828986 0.004921
 440.43  0.827512 0.004919
 440.81  0.827656 0.004860
 441.21  0.829479 0.005057
 441.57  0.830659 0.005245
 441.95  0.827185 0.005073
 442.41  0.828324 0.005357
 442.77  0.829669 0.004794
 443.16  0.827088 0.004887
 443.54  0.830808 0.005419
 443.93  0.831845 0.006348
 444.33  0.830887 0.005175
 444.72  0.827305 0.005954
 445.10  0.830411 0.005088
 445.50  0.830497 0.005333
 445.90  0.832076 0.004864
 446.26  0.831368 0.005008
 446.68  0.831264 0.004910
 447.04  0.831127 0.005136
 447.47  0.832353 0.004911
 447.85  0.835455 0.004991
 448.24  0.837288 0.005080
 448.68  0.835130 0.005199
 449.06  0.842066 0.005040
 449.41  0.836918 0.005006
 449.81  0.838730 0.004975
 450.25  0.837882 0.005203
 450.63  0.839327 0.005053
 451.03  0.840291 0.005271
 451.41  0.842170 0.004995
 451.84  0.840711 0.004895
 452.22  0.842415 0.005076
 452.60  0.840980 0.005272
 453.08  0.845705 0.005041
 453.43  0.843694 0.005269
 453.76  0.842843 0.004855
 454.18  0.841765 0.004814
 454.60  0.845224 0.004945
 454.98  0.843303 0.004904
 455.37  0.846597 0.004971
 455.77  0.846979 0.004987
 456.18  0.847442 0.004883
 456.53  0.847841 0.004888
 456.93  0.848759 0.004919
 457.38  0.849861 0.004924
 457.76  0.853133 0.004929
 458.11  0.853744 0.004892
 458.54  0.854612 0.004904
 458.98  0.854780 0.004835
 459.35  0.857975 0.004801
 459.70  0.857298 0.004762
 460.16  0.860035 0.005004
 460.56  0.859945 0.004948
 460.92  0.861683 0.004942
 461.29  0.860960 0.004939
 461.76  0.862633 0.004966
 462.16  0.859650 0.004835
 462.50  0.861998 0.004923
 462.93  0.859738 0.004788
 463.36  0.856682 0.004964
 463.77  0.854816 0.004841
 464.10  0.856442 0.005042
 464.56  0.856932 0.004931
 464.97  0.857471 0.004742
 465.33  0.855840 0.004712
 465.70  0.856620 0.004839
 466.17  0.857012 0.004869
 466.57  0.856276 0.004867
 466.93  0.856019 0.004772
 467.32  0.859567 0.004959
 467.77  0.857622 0.004824
 468.19  0.858143 0.005024
 468.53  0.858663 0.005052
 468.95  0.859440 0.005084
 469.39  0.856593 0.005273
 469.77  0.860132 0.004953
 470.12  0.859666 0.004907
 470.62  0.861640 0.005008
 471.01  0.860524 0.004999
 471.36  0.858615 0.004967
 471.74  0.859760 0.004898
 472.19  0.855511 0.004945
 472.63  0.856939 0.004798
 472.98  0.856826 0.004765
 473.35  0.856054 0.004798
 473.84  0.854949 0.004736
 474.25  0.853439 0.004736
 474.60  0.854563 0.004924
 475.04  0.854873 0.004854
 475.46  0.851899 0.004882
 475.85  0.852900 0.004797
 476.21  0.853818 0.004921
 476.65  0.855263 0.004739
 477.09  0.852844 0.004933
 477.47  0.853872 0.004775
 477.80  0.858052 0.004880
 478.31  0.858661 0.004846
 478.71  0.855760 0.004875
 479.07  0.857426 0.004731
 479.49  0.860852 0.004785
 479.94  0.859937 0.004760
 480.34  0.863905 0.004948
 480.69  0.861954 0.004891
 481.09  0.862671 0.004980
 481.55  0.862523 0.005010
 481.94  0.864894 0.004940
 482.29  0.865519 0.004919
 482.71  0.864397 0.004859
 483.18  0.865635 0.004964
 483.59  0.868918 0.005126
 483.97  0.869253 0.005062
 484.36  0.873203 0.004928
 484.81  0.865952 0.004839
 485.19  0.869017 0.004759
 485.57  0.868414 0.004790
 486.03  0.867079 0.005042
 486.44  0.869178 0.004996
 486.80  0.868194 0.004915
 487.23  0.869251 0.004851
 487.65  0.866899 0.004959
 488.09  0.867706 0.004880
 488.46  0.866181 0.004895
 488.83  0.865933 0.004786
 489.32  0.865489 0.004973
 489.70  0.865915 0.004836
 490.07  0.865233 0.004812
 490.48  0.865447 0.004802
 490.94  0.865314 0.004874
 491.32  0.865508 0.004699
 491.69  0.866654 0.004817
 492.08  0.868213 0.004700
 492.60  0.865272 0.004905
 492.94  0.866586 0.004736
 493.33  0.865809 0.004903
 493.73  0.866219 0.004758
 432.25  0.809145 0.004844
 432.72  0.812047 0.004820
 433.06  0.810151 0.004810
 433.39  0.812192 0.004788
 433.84  0.812431 0.004698
 434.24  0.816050 0.004762
 434.56  0.816310 0.004665
 435.00  0.817968 0.004909
 435.41  0.816369 0.004789
 435.77  0.819713 0.004776
 436.13  0.818059 0.004715
 436.55  0.818753 0.004736
 436.97  0.817911 0.004731
 437.31  0.819192 0.004895
 437.73  0.817979 0.004813
 438.15  0.820333 0.004827
 438.50  0.817803 0.004778
 438.85  0.820652 0.004826
 439.27  0.820575 0.004891
 439.68  0.826114 0.004953
 440.03  0.825792 0.004926
 440.46  0.826093 0.004927
 440.84  0.826764 0.004868
 441.24  0.829637 0.005090
 441.60  0.827830 0.005267
 441.98  0.827395 0.005114
 442.43  0.828789 0.005392
 442.80  0.829841 0.004818
 443.19  0.827788 0.004934
 443.57  0.832168 0.005496
 443.96  0.831770 0.006427
 444.36  0.831668 0.005246
 444.75  0.830561 0.006064
 445.14  0.831788 0.005120
 445.53  0.830977 0.005372
 445.93  0.833252 0.004889
 446.28  0.830950 0.005028
 446.71  0.831209 0.004934
 447.07  0.827645 0.005143
 447.49  0.832847 0.004929
 447.87  0.833627 0.004992
 448.27  0.833612 0.005085
 448.70  0.833993 0.005220
 449.09  0.834729 0.005027
 449.44  0.836040 0.005038
 449.84  0.838438 0.005007
 450.28  0.835721 0.005222
 450.66  0.838883 0.005089
 451.06  0.840347 0.005302
 451.44  0.842007 0.004998
 451.87  0.839673 0.004897
 452.24  0.842351 0.005098
 452.63  0.840944 0.005294
 453.10  0.842332 0.005045
 453.45  0.843120 0.005292
 453.79  0.843856 0.004871
 454.20  0.840862 0.004816
 454.63  0.844196 0.004946
 455.01  0.840238 0.004892
 455.39  0.844656 0.004963
 455.80  0.845759 0.004990
 456.21  0.844270 0.004880
 456.56  0.846889 0.004890
 456.96  0.846747 0.004918
 457.40  0.846841 0.004917
 457.78  0.849952 0.004919
 458.13  0.849896 0.004877
 458.56  0.853129 0.004904
 459.00  0.852071 0.004831
 459.37  0.854931 0.004792
 459.73  0.856402 0.004764
 460.19  0.857992 0.005000
 460.58  0.857472 0.004935
 460.94  0.861688 0.004958
 461.31  0.856401 0.004931
 461.78  0.860863 0.004960
 462.18  0.859071 0.004835
 462.52  0.860912 0.004925
 462.95  0.858629 0.004784
 463.38  0.854927 0.004959
 463.77  0.855598 0.004852
 464.10  0.854271 0.005038
 464.56  0.854127 0.004931
 464.98  0.855491 0.004737
 465.34  0.855404 0.004719
 465.70  0.853127 0.004829
 466.17  0.855102 0.004872
 466.57  0.856143 0.004882
 466.93  0.857324 0.004800
 467.32  0.859146 0.004969
 467.77  0.857021 0.004830
 468.19  0.856765 0.005021
 468.53  0.858260 0.005059
 468.95  0.859521 0.005093
 469.39  0.857126 0.005279
 469.77  0.859755 0.004953
 470.12  0.858493 0.004905
 470.62  0.860306 0.005012
 471.01  0.860332 0.005012
 471.37  0.857149 0.004966
 471.74  0.858013 0.004901
 472.20  0.854771 0.004947
 472.63  0.853459 0.004788
 472.98  0.856410 0.004773
 473.35  0.857749 0.004830
 473.84  0.852331 0.004733
 474.26  0.850481 0.004723
 474.61  0.852736 0.004916
 475.04  0.853943 0.004855
 475.47  0.850171 0.004877
 475.86  0.850548 0.004789
 476.21  0.851214 0.004907
 476.65  0.851025 0.004722
 477.10  0.852314 0.004932
 477.48  0.850740 0.004760
 477.81  0.855905 0.004879
 478.31  0.855712 0.004842
 478.71  0.856692 0.004883
 479.07  0.855690 0.004724
 479.50  0.858958 0.004786
 479.95  0.858322 0.004762
 480.35  0.862224 0.004952
 480.69  0.861247 0.004896
 481.10  0.861880 0.005002
 481.56  0.862535 0.005023
 481.95  0.864519 0.004947
 482.30  0.864854 0.004927
 482.72  0.865038 0.004870
 483.18  0.864354 0.004957
 483.59  0.869160 0.005129
 483.98  0.866730 0.005050
 484.37  0.868161 0.004907
 484.82  0.866076 0.004844
 485.20  0.867069 0.004746
 485.58  0.867039 0.004781
 486.03  0.866939 0.005029
 486.45  0.868292 0.004992
 486.81  0.866404 0.004902
 487.24  0.868966 0.004840
 487.66  0.866614 0.004954
 488.09  0.867195 0.004864
 488.46  0.864990 0.004878
 488.84  0.865715 0.004784
 489.33  0.864071 0.004962
 489.70  0.865928 0.004828
 490.08  0.865052 0.004816
 490.49  0.864511 0.004798
 490.95  0.864801 0.004861
 491.32  0.865597 0.004695
 491.70  0.867407 0.004827
 492.09  0.865909 0.004694
 492.60  0.862874 0.004886
 492.95  0.865264 0.004719
 493.33  0.863359 0.004871
 493.74  0.864421 0.004752
 494.16  0.868727 0.004732
 495.82  0.864764 0.004764
 497.42  0.860601 0.004836
 499.03  0.858357 0.004835
 500.64  0.853084 0.004814
 502.25  0.852777 0.004705
 502.68  0.855403 0.004759
 503.05  0.855472 0.004698
 503.51  0.856979 0.004749
 503.86  0.856803 0.004684
 504.27  0.854239 0.004680
 504.66  0.858786 0.004589
 505.12  0.858420 0.004746
 505.46  0.858280 0.004708
 505.87  0.855375 0.004750
 506.25  0.854836 0.004735
 506.66  0.857203 0.004635
 507.07  0.855222 0.004619
 507.46  0.858763 0.004656
 507.87  0.859314 0.004675
 508.27  0.855073 0.004694
 508.66  0.858498 0.004742
 509.06  0.856108 0.004711
 509.47  0.855148 0.004712
 509.87  0.852951 0.004672
 510.26  0.852976 0.004596
 510.64  0.854007 0.004664
 511.06  0.852119 0.004632
 511.44  0.846598 0.004677
 511.86  0.848582 0.004738
 512.22  0.847506 0.004737
 512.67  0.848799 0.004641
 513.02  0.844858 0.004770
 513.44  0.847662 0.004720
 513.81  0.843142 0.004698
 514.22  0.844917 0.004670
 514.60  0.842251 0.004636
 515.00  0.844024 0.004587
 515.41  0.844538 0.004780
 515.82  0.843839 0.004763
 516.21  0.844120 0.004661
 516.61  0.841011 0.004572
 517.02  0.842282 0.004545
 517.44  0.842409 0.004573
 517.84  0.840310 0.004680
 518.23  0.840238 0.004687
 518.64  0.835871 0.004618
 519.02  0.837912 0.004633
 519.40  0.833273 0.004525
 519.79  0.834623 0.004474
 520.25  0.830533 0.004609
 520.61  0.830798 0.004597
 520.99  0.823578 0.004662
 521.37  0.828741 0.004579
 521.80  0.825172 0.004584
 522.19  0.830546 0.004575
 522.59  0.825175 0.004501
 522.99  0.827052 0.004540
 523.38  0.822423 0.004568
 523.76  0.825110 0.004574
 524.14  0.821020 0.004564
 524.60  0.826269 0.004619
 524.97  0.823163 0.004646
 525.32  0.823426 0.004588
 525.69  0.821765 0.004618
 526.15  0.822726 0.004533
 526.54  0.820573 0.004472
 526.93  0.819636 0.004487
 527.34  0.820734 0.004535
 527.76  0.821483 0.004453
 528.14  0.817249 0.004542
 528.50  0.817425 0.004444
 528.93  0.817648 0.004476
 529.36  0.818730 0.004558
 529.75  0.816433 0.004432
 530.07  0.816528 0.004408
 530.57  0.812141 0.004487
 530.95  0.814662 0.004510
 531.30  0.811490 0.004528
 531.69  0.810911 0.004453
 532.11  0.809503 0.004570
 532.52  0.811504 0.004494
 532.90  0.809117 0.004482
 533.27  0.809592 0.004538
 533.73  0.803494 0.004503
 534.11  0.806686 0.004535
 534.41  0.804007 0.004402
 534.91  0.805079 0.004527
 535.31  0.806307 0.004830
 535.68  0.807885 0.005006
 536.04  0.804171 0.004872
 536.47  0.802311 0.005427
 536.89  0.802140 0.004942
 537.24  0.798757 0.005526
 537.58  0.795705 0.004734
 538.09  0.797771 0.005101
 538.47  0.796584 0.004719
 538.82  0.798360 0.005017
 539.19  0.797117 0.004881
 539.61  0.797256 0.004796
 540.00  0.797227 0.004699
 540.38  0.800931 0.004655
 540.76  0.797698 0.004557
 541.20  0.798564 0.004678
 541.58  0.796693 0.004707
 541.94  0.797409 0.004801
 542.36  0.795079 0.004688
 542.77  0.797943 0.004758
 543.15  0.794780 0.004434
 543.54  0.792108 0.004490
 543.92  0.794056 0.004586
 544.35  0.792638 0.004616
 544.70  0.789840 0.004340
 545.13  0.792962 0.004450
 545.50  0.788772 0.004462
 545.88  0.787491 0.004305
 546.25  0.787425 0.004657
 546.66  0.791876 0.004519
 547.05  0.788721 0.004609
 547.46  0.787756 0.004388
 547.83  0.784356 0.004629
 548.22  0.789150 0.004625
 548.63  0.783002 0.004397
 548.97  0.784409 0.004311
 549.44  0.786103 0.004335
 549.79  0.784398 0.004353
 550.15  0.783285 0.004376
 550.55  0.783199 0.004432
 502.34  0.854308 0.004770
 502.77  0.854086 0.004724
 503.13  0.854232 0.004688
 503.58  0.855839 0.004713
 503.92  0.855053 0.004664
 504.32  0.856392 0.004653
 504.70  0.855356 0.004549
 505.16  0.858049 0.004736
 505.50  0.858254 0.004695
 505.91  0.852658 0.004721
 506.28  0.854271 0.004715
 506.70  0.856577 0.004624
 507.10  0.855816 0.004602
 507.49  0.856491 0.004627
 507.90  0.856798 0.004646
 508.30  0.854748 0.004679
 508.69  0.858685 0.004733
 509.09  0.856264 0.004697
 509.50  0.854988 0.004687
 509.89  0.854108 0.004653
 510.29  0.854490 0.004577
 510.67  0.853896 0.004644
 511.09  0.851041 0.004606
 511.47  0.849251 0.004684
 511.88  0.850934 0.004739
 512.25  0.848172 0.004718
 512.70  0.847756 0.004618
 513.04  0.846068 0.004747
 513.47  0.846857 0.004698
 513.83  0.844831 0.004685
 514.25  0.843110 0.004640
 514.62  0.841391 0.004610
 515.03  0.844541 0.004574
 515.43  0.842504 0.004753
 515.84  0.844361 0.004745
 516.23  0.845001 0.004647
 516.64  0.840657 0.004554
 517.05  0.841641 0.004521
 517.46  0.843701 0.004557
 517.86  0.840117 0.004658
 518.25  0.842421 0.004688
 518.66  0.837731 0.004611
 519.04  0.838039 0.004612
 519.42  0.837370 0.004533
 519.80  0.834677 0.004459
 520.28  0.833336 0.004610
 520.63  0.835924 0.004608
 521.01  0.825406 0.004645
 521.38  0.830439 0.004559
 521.82  0.828226 0.004578
 522.21  0.831702 0.004551
 522.61  0.826942 0.004482
 523.01  0.827436 0.004517
 523.40  0.823976 0.004560
 523.78  0.825243 0.004559
 524.16  0.824182 0.004564
 524.63  0.827164 0.004603
 524.98  0.824697 0.004625
 525.34  0.825230 0.004576
 525.71  0.823702 0.004605
 526.17  0.821363 0.004503
 526.56  0.819236 0.004438
 526.94  0.820347 0.004472
 527.35  0.819443 0.004498
 527.78  0.819325 0.004409
 528.16  0.818090 0.004519
 528.52  0.817150 0.004413
 528.95  0.816279 0.004454
 529.37  0.816913 0.004525
 529.76  0.818170 0.004416
 530.09  0.816235 0.004384
 530.58  0.813279 0.004483
 530.96  0.814687 0.004493
 531.31  0.811729 0.004512
 531.71  0.809722 0.004426
 532.12  0.809768 0.004551
 532.53  0.811163 0.004473
 532.90  0.809781 0.004470
 533.27  0.808590 0.004518
 533.73  0.807285 0.004508
 534.11  0.807997 0.004528
 534.41  0.805690 0.004396
 534.92  0.808166 0.004540
 535.31  0.808513 0.004840
 535.68  0.811125 0.005013
 536.04  0.806805 0.004879
 536.47  0.804828 0.005426
 536.89  0.802919 0.004913
 537.24  0.802618 0.005528
 537.58  0.799412 0.004713
 538.09  0.797424 0.005066
 538.47  0.797722 0.004694
 538.82  0.799911 0.005001
 539.20  0.798105 0.004858
 539.61  0.798272 0.004780
 540.00  0.799626 0.004686
 540.38  0.800508 0.004626
 540.77  0.799848 0.004543
 541.20  0.800835 0.004658
 541.59  0.796816 0.004682
 541.94  0.799876 0.004787
 542.36  0.798389 0.004679
 542.77  0.800092 0.004750
 543.15  0.794311 0.004417
 543.54  0.794270 0.004494
 543.92  0.796056 0.004585
 544.35  0.795034 0.004609
 544.70  0.792679 0.004331
 545.14  0.791508 0.004411
 545.50  0.790640 0.004451
 545.88  0.791079 0.004300
 546.26  0.790613 0.004652
 546.66  0.789695 0.004472
 547.05  0.790654 0.004593
 547.46  0.788017 0.004368
 547.84  0.787850 0.004622
 548.22  0.789638 0.004607
 548.64  0.784949 0.004382
 548.97  0.785819 0.004293
 549.44  0.785537 0.004304
 549.80  0.785051 0.004334
 550.16  0.785430 0.004368
 550.55  0.783684 0.004402
 550.75  0.783701 0.004409
 552.35  0.778834 0.004359
 553.92  0.771870 0.004292
 555.49  0.766878 0.004237
 557.09  0.761689 0.004191
 558.68  0.762572 0.004169
 559.71  0.762401 0.004177
 560.10  0.759292 0.004147
 560.49  0.760298 0.004107
 560.84  0.759305 0.004092
 561.29  0.761732 0.004116
 561.71  0.758590 0.004192
 562.08  0.759240 0.004100
 562.42  0.755476 0.004071
 562.88  0.753692 0.004120
 563.30  0.750166 0.004138
 563.68  0.749022 0.004141
 564.02  0.746286 0.004134
 564.44  0.747866 0.004091
 564.89  0.742087 0.004060
 565.27  0.742921 0.004034
 565.62  0.739807 0.004181
 566.07  0.743713 0.004119
 566.50  0.738617 0.004138
 566.87  0.742040 0.004077
 567.21  0.738726 0.003983
 567.69  0.740559 0.004038
 568.10  0.737632 0.004106
 568.48  0.739837 0.004087
 568.81  0.738971 0.004079
 569.28  0.740594 0.004027
 569.68  0.736774 0.004099
 570.05  0.737195 0.004096
 570.43  0.732837 0.004107
 570.89  0.736057 0.004029
 571.29  0.735915 0.004127
 571.66  0.734747 0.004049
 572.03  0.729367 0.004146
 572.51  0.730162 0.004081
 572.89  0.726969 0.004014
 573.26  0.727432 0.004156
 573.61  0.725443 0.004015
 574.12  0.725687 0.004176
 574.50  0.720772 0.004208
 574.86  0.721498 0.004505
 575.24  0.719990 0.004307
 575.69  0.720033 0.004307
 576.09  0.720893 0.004220
 576.46  0.722442 0.004430
 576.84  0.714783 0.003980
 577.30  0.714112 0.004123
 577.72  0.720263 0.004313
 578.10  0.719411 0.004368
 578.46  0.718266 0.003983
 578.92  0.707596 0.004097
 579.35  0.718831 0.004164
 579.71  0.721137 0.004031
 580.04  0.715290 0.004018
 580.53  0.715009 0.004001
 580.96  0.712340 0.004108
 581.33  0.713262 0.004247
 581.66  0.710774 0.004030
 582.13  0.711126 0.004001
 582.58  0.710126 0.004086
 582.97  0.707402 0.004033
 583.32  0.703457 0.004118
 583.77  0.705330 0.003955
 584.19  0.699871 0.004099
 584.58  0.698726 0.004100
 584.93  0.694654 0.003950
 585.39  0.694180 0.003925
 585.81  0.693895 0.003979
 586.19  0.694024 0.003876
 586.58  0.692229 0.004033
 587.02  0.688370 0.004109
 587.45  0.684817 0.004131
 587.83  0.688067 0.004105
 588.21  0.686216 0.004010
 588.63  0.687618 0.003996
 589.06  0.686601 0.003972
 589.49  0.689746 0.003962
 589.84  0.688752 0.004154
 590.25  0.689084 0.004127
 590.74  0.693217 0.004118
 591.13  0.694447 0.003915
 591.48  0.689465 0.003978
 591.92  0.691760 0.003993
 592.37  0.688878 0.003954
 592.77  0.686454 0.004096
 593.11  0.683547 0.003996
 593.53  0.687487 0.004021
 594.00  0.682384 0.003952
 594.39  0.683145 0.003902
 594.79  0.676801 0.004065
 595.16  0.678851 0.003919
 595.59  0.675675 0.004117
 596.04  0.675685 0.003987
 596.41  0.672265 0.003703
 596.82  0.670766 0.003735
 597.21  0.667600 0.003935
 597.67  0.669798 0.003875
 598.06  0.661119 0.003954
 598.43  0.665629 0.003858
 598.85  0.661829 0.003849
 599.28  0.663979 0.003923
 599.68  0.657538 0.003990
 600.09  0.658224 0.003874
 600.47  0.657690 0.003787
 600.95  0.656969 0.003943
 601.32  0.655324 0.003729
 601.71  0.656219 0.003732
 602.10  0.654712 0.003931
 602.59  0.655553 0.004135
 602.95  0.660019 0.003844
 603.34  0.659278 0.003822
 603.75  0.656124 0.003650
 559.73  0.763866 0.004154
 560.18  0.762006 0.004121
 560.57  0.761382 0.004082
 560.92  0.761166 0.004078
 561.35  0.761835 0.004079
 561.76  0.760341 0.004155
 562.13  0.760890 0.004062
 562.48  0.757055 0.004057
 562.92  0.754956 0.004107
 563.34  0.755080 0.004144
 563.72  0.752998 0.004135
 564.06  0.749131 0.004108
 564.48  0.749102 0.004063
 564.93  0.744155 0.004038
 565.30  0.745061 0.004011
 565.65  0.742149 0.004161
 566.11  0.744139 0.004087
 566.53  0.742951 0.004127
 566.90  0.744160 0.004056
 567.24  0.741577 0.003969
 567.72  0.742007 0.004017
 568.13  0.738395 0.004067
 568.51  0.743083 0.004071
 568.85  0.740285 0.004045
 569.32  0.754275 0.004061
 569.71  0.737372 0.004073
 570.08  0.741207 0.004082
 570.46  0.736146 0.004080
 570.91  0.738377 0.004013
 571.31  0.737851 0.004101
 571.68  0.737119 0.004029
 572.04  0.733635 0.004125
 572.53  0.737101 0.004076
 572.91  0.733504 0.004021
 573.28  0.733157 0.004162
 573.62  0.731585 0.004014
 574.14  0.730735 0.004169
 574.52  0.727123 0.004214
 574.88  0.726477 0.004505
 575.26  0.722659 0.004274
 575.72  0.724218 0.004280
 576.11  0.725791 0.004201
 576.48  0.727647 0.004425
 576.87  0.718088 0.003956
 577.32  0.715800 0.004093
 577.74  0.721056 0.004273
 578.12  0.724324 0.004359
 578.48  0.721155 0.003958
 578.94  0.723877 0.004156
 579.36  0.723598 0.004144
 579.73  0.723023 0.003985
 580.06  0.717822 0.003990
 580.55  0.720924 0.003991
 580.98  0.718465 0.004115
 581.35  0.718531 0.004253
 581.68  0.715892 0.004018
 582.15  0.714722 0.003978
 582.59  0.711756 0.004054
 582.99  0.710257 0.004012
 583.34  0.707786 0.004097
 583.79  0.708433 0.003940
 584.21  0.703509 0.004087
 584.59  0.703815 0.004095
 584.95  0.696624 0.003928
 585.42  0.698329 0.003920
 585.83  0.694453 0.003948
 586.21  0.695814 0.003846
 586.60  0.692058 0.004008
 587.03  0.689094 0.004080
 587.46  0.688224 0.004117
 587.85  0.692075 0.004092
 588.23  0.688205 0.003985
 588.64  0.692769 0.003997
 589.08  0.688665 0.003956
 589.50  0.692449 0.003949
 589.85  0.690012 0.004134
 590.26  0.691530 0.004113
 590.76  0.693730 0.004080
 591.14  0.698657 0.003909
 591.49  0.692331 0.003961
 591.93  0.695444 0.003983
 592.38  0.692400 0.003957
 592.78  0.690914 0.004094
 593.13  0.688479 0.003997
 593.54  0.689846 0.004005
 594.01  0.686943 0.003951
 594.40  0.682416 0.003872
 594.80  0.681840 0.004070
 595.17  0.679984 0.003895
 595.60  0.676746 0.004093
 596.05  0.679969 0.003982
 596.42  0.674561 0.003691
 596.82  0.673505 0.003719
 597.22  0.669034 0.003917
 597.67  0.671476 0.003843
 598.06  0.666030 0.003948
 598.43  0.669033 0.003854
 598.85  0.665275 0.003847
 599.28  0.666366 0.003915
 599.68  0.661242 0.003992
 600.09  0.662381 0.003878
 600.47  0.659746 0.003779
 600.95  0.660678 0.003950
 601.32  0.659009 0.003735
 601.71  0.659182 0.003726
 602.10  0.656155 0.003919
 602.59  0.657320 0.004130
 602.95  0.660880 0.003829
 603.34  0.659107 0.003803
 603.75  0.660413 0.003650
 604.18  0.656927 0.003696
 605.79  0.654961 0.003974
 607.41  0.647260 0.004307
 609.02  0.634420 0.004251
 610.62  0.628049 0.004227
 612.22  0.625618 0.004167
 613.81  0.627705 0.004142
 615.41  0.625604 0.004162
 617.01  0.622838 0.004195
 618.56  0.621280 0.004148
 620.16  0.613803 0.004080
 621.73  0.603703 0.004200
 623.32  0.594932 0.004353
 624.89  0.588438 0.004512
 626.48  0.590794 0.004751
 628.05  0.594308 0.003847
 629.06  0.596666 0.003355
 629.48  0.596624 0.003274
 629.89  0.596377 0.003302
 630.25  0.595508 0.003338
 630.63  0.596247 0.003414
 631.03  0.594969 0.003296
 631.47  0.596228 0.003438
 631.85  0.591486 0.003311
 632.23  0.594050 0.003311
 632.63  0.590168 0.003360
 633.05  0.589464 0.003357
 633.43  0.586756 0.003242
 633.77  0.585972 0.003300
 634.25  0.583614 0.003204
 634.65  0.583461 0.003258
 635.04  0.579036 0.003312
 635.33  0.575482 0.003336
 635.84  0.572006 0.003298
 636.25  0.573618 0.003200
 636.63  0.568997 0.003262
 636.96  0.567712 0.003219
 637.40  0.566081 0.003163
 637.83  0.564823 0.003163
 638.22  0.560319 0.003227
 638.57  0.560706 0.003288
 638.98  0.555170 0.003227
 639.39  0.555483 0.003274
 639.80  0.554940 0.003307
 640.13  0.554641 0.003449
 640.56  0.552943 0.003325
 640.97  0.555651 0.003535
 641.38  0.555364 0.003442
 641.70  0.558462 0.003675
 642.15  0.556007 0.003293
 642.56  0.559909 0.003269
 642.97  0.556705 0.003330
 643.30  0.553802 0.003322
 643.69  0.554643 0.003373
 644.13  0.557570 0.003287
 644.52  0.559381 0.003212
 644.89  0.559855 0.003304
 645.28  0.558438 0.003165
 645.68  0.558960 0.003170
 646.08  0.558346 0.003252
 646.44  0.559142 0.003265
 646.88  0.553906 0.003215
 647.24  0.553378 0.003220
 647.64  0.555651 0.003180
 648.02  0.551885 0.003331
 648.44  0.549738 0.003288
 648.80  0.547865 0.003274
 649.24  0.541971 0.003154
 649.58  0.539319 0.003187
 650.02  0.534895 0.003285
 650.40  0.535427 0.003257
 650.78  0.533270 0.003109
 651.16  0.532640 0.003107
 651.58  0.527909 0.003124
 651.97  0.528336 0.003144
 652.34  0.525778 0.003162
 652.69  0.524553 0.003209
 653.17  0.522124 0.003072
 653.54  0.522387 0.003287
 653.89  0.521926 0.003253
 654.29  0.522564 0.003276
 654.72  0.517217 0.003071
 655.13  0.520588 0.003165
 655.47  0.517568 0.003289
 655.86  0.517847 0.003176
 656.28  0.518717 0.003233
 656.69  0.518650 0.003270
 657.06  0.516230 0.003191
 657.45  0.519190 0.003017
 657.84  0.517073 0.003027
 658.27  0.521211 0.003009
 658.65  0.520465 0.003199
 659.00  0.521534 0.003268
 659.42  0.518274 0.003329
 659.85  0.516478 0.003313
 660.22  0.515995 0.003281
 660.61  0.516002 0.003161
 661.00  0.517798 0.003047
 661.43  0.518324 0.003084
 629.09  0.600096 0.003327
 629.54  0.598826 0.003257
 629.95  0.598931 0.003278
 630.29  0.599321 0.003337
 630.68  0.600128 0.003409
 631.06  0.597565 0.003278
 631.50  0.599207 0.003416
 631.88  0.596382 0.003282
 632.25  0.599379 0.003280
 632.65  0.595130 0.003322
 633.07  0.595170 0.003334
 633.44  0.592397 0.003216
 633.80  0.589558 0.003270
 634.28  0.588821 0.003180
 634.66  0.586991 0.003211
 635.06  0.582469 0.003277
 635.35  0.581211 0.003319
 635.86  0.577944 0.003268
 636.26  0.575929 0.003162
 636.64  0.573240 0.003232
 636.98  0.571837 0.003187
 637.42  0.569061 0.003122
 637.84  0.566888 0.003118
 638.24  0.564413 0.003203
 638.59  0.564490 0.003263
 639.00  0.560787 0.003214
 639.41  0.559765 0.003250
 639.81  0.559377 0.003280
 640.15  0.558939 0.003429
 640.58  0.556972 0.003304
 640.98  0.558028 0.003496
 641.39  0.559677 0.003402
 641.71  0.560949 0.003638
 642.17  0.560067 0.003253
 642.57  0.563609 0.003218
 642.98  0.558471 0.003269
 643.31  0.560510 0.003301
 643.70  0.561582 0.003339
 644.13  0.561726 0.003245
 644.53  0.562359 0.003154
 644.90  0.564171 0.003274
 645.30  0.562154 0.003126
 645.69  0.564452 0.003141
 646.09  0.561206 0.003207
 646.45  0.568302 0.003258
 646.89  0.559064 0.003186
 647.25  0.558784 0.003185
 647.66  0.557902 0.003141
 648.03  0.556531 0.003313
 648.45  0.552269 0.003254
 648.82  0.551917 0.003245
 649.25  0.545037 0.003117
 649.59  0.544043 0.003162
 650.03  0.539587 0.003258
 650.41  0.538170 0.003224
 650.79  0.537523 0.003077
 651.17  0.536727 0.003067
 651.59  0.532462 0.003097
 651.97  0.530697 0.003096
 652.35  0.530479 0.003141
 652.71  0.529028 0.003186
 653.18  0.526947 0.003043
 653.54  0.525652 0.003258
 653.90  0.524249 0.003215
 654.30  0.525444 0.003244
 654.73  0.522302 0.003047
 655.13  0.523169 0.003133
 655.47  0.522609 0.003265
 655.87  0.523647 0.003156
 656.28  0.520066 0.003196
 656.70  0.522113 0.003246
 657.06  0.526936 0.003206
 657.46  0.523667 0.002978
 657.84  0.521241 0.002995
 658.27  0.524092 0.002971
 658.65  0.523668 0.003172
 659.01  0.526609 0.003249
 659.43  0.520183 0.003288
 659.85  0.522136 0.003308
 660.22  0.518126 0.003248
 660.62  0.517606 0.003119
 661.00  0.517764 0.002993
 661.43  0.521722 0.003054
 661.55  0.517987 0.003433
 663.20  0.511507 0.003385
 664.79  0.501624 0.003356
 666.39  0.495049 0.002981
 666.63  0.490585 0.002957
 667.01  0.484539 0.002930
 667.36  0.486228 0.002804
 667.81  0.481411 0.003002
 668.20  0.481223 0.002840
 668.61  0.479200 0.002878
 668.96  0.478086 0.003047
 669.37  0.474107 0.003021
 669.80  0.477776 0.002936
 666.73  0.485828 0.002972
 667.08  0.485462 0.002878
 667.42  0.484206 0.002784
 667.87  0.482516 0.002954
 668.25  0.480096 0.002759
 668.65  0.479588 0.002872
 669.01  0.479348 0.003051
 669.41  0.475779 0.003000
 669.83  0.477867 0.002901
 670.25  0.474507 0.002851
 670.59  0.478044 0.003059
 670.96  0.472956 0.002875
 671.41  0.472941 0.002705
 671.85  0.473584 0.002760
 672.19  0.472279 0.002914
 672.56  0.472726 0.002908
 673.02  0.475061 0.003243
 673.42  0.476971 0.003010
 673.83  0.476764 0.002771
 674.19  0.478456 0.002848
 674.56  0.482120 0.002963
 675.00  0.481686 0.002789
 675.41  0.482364 0.002920
 675.81  0.481267 0.002803
 676.16  0.482843 0.002722
 676.57  0.484314 0.002937
 677.01  0.481266 0.003004
 677.39  0.483251 0.003132
 677.75  0.485850 0.003207
 678.21  0.478912 0.002901
 678.59  0.477588 0.002877
 679.02  0.476825 0.002859
 679.37  0.476521 0.002713
 679.74  0.473182 0.003034
 680.22  0.469930 0.002758
 680.62  0.466008 0.002730
 681.01  0.465075 0.002746
 681.35  0.457376 0.002864
 681.83  0.456929 0.002916
 682.23  0.455228 0.002730
 682.64  0.453412 0.002623
 682.99  0.448400 0.002736
 683.39  0.447593 0.002640
 683.81  0.443884 0.002769
 684.27  0.442546 0.002702
 684.64  0.438630 0.002964
 684.96  0.439361 0.002952
 685.48  0.434679 0.002611
 685.85  0.435938 0.002593
 686.28  0.432401 0.002669
 686.66  0.431606 0.002430
 687.03  0.431648 0.002662
 687.47  0.429999 0.002696
 687.89  0.433835 0.002837
 688.29  0.431958 0.003035
 688.66  0.434220 0.002823
 689.13  0.432538 0.002638
 689.54  0.435295 0.002864
 689.93  0.435720 0.002807
 690.29  0.432747 0.002855
 690.71  0.434668 0.003054
 691.12  0.440670 0.002665
 691.55  0.441277 0.002537
 666.73  0.488452 0.002968
 667.09  0.487009 0.002852
 667.43  0.487413 0.002828
 667.88  0.485286 0.002941
 668.25  0.484238 0.002735
 668.66  0.483781 0.002869
 669.01  0.480868 0.003048
 669.42  0.478942 0.002987
 669.84  0.481154 0.002898
 670.25  0.477836 0.002841
 670.59  0.480886 0.003048
 670.97  0.476275 0.002862
 671.41  0.475568 0.002675
 671.85  0.477277 0.002750
 672.20  0.475400 0.002899
 672.56  0.476704 0.002902
 673.02  0.475943 0.003216
 673.42  0.479642 0.003005
 673.83  0.478465 0.002742
 674.19  0.482973 0.002841
 674.56  0.486499 0.002954
 675.00  0.483844 0.002768
 675.41  0.484852 0.002908
 675.81  0.484812 0.002789
 676.16  0.486460 0.002700
 676.57  0.487775 0.002928
 677.01  0.483609 0.003003
 677.39  0.486213 0.003116
 677.75  0.489129 0.003198
 678.21  0.484597 0.002906
 678.59  0.483483 0.002871
 679.02  0.481590 0.002847
 679.37  0.481867 0.002774
 679.74  0.476826 0.003024
 680.22  0.472378 0.002721
 680.63  0.470190 0.002717
 681.01  0.470434 0.002746
 681.35  0.462735 0.002867
 681.83  0.459546 0.002900
 682.23  0.459365 0.002716
 682.65  0.457551 0.002615
 682.99  0.452437 0.002731
 683.40  0.452493 0.002641
 683.82  0.448678 0.002768
 684.27  0.448193 0.002708
 684.64  0.441060 0.002954
 684.96  0.441638 0.002938
 685.48  0.438373 0.002606
 685.85  0.439276 0.002587
 686.28  0.435094 0.002655
 686.66  0.435505 0.002420
 687.03  0.437372 0.002672
 687.48  0.436057 0.002708
 687.89  0.435495 0.002824
 688.29  0.434640 0.003032
 688.66  0.436076 0.002808
 689.13  0.435680 0.002630
 689.54  0.440346 0.002868
 689.93  0.438669 0.002797
 690.29  0.436370 0.002861
 690.72  0.438158 0.003049
 691.12  0.443697 0.002652
 691.55  0.445382 0.002532
 722.04  0.347325 0.003190
 722.36  0.343725 0.003158
 722.78  0.348381 0.003565
 723.19  0.340353 0.003274
 723.62  0.342600 0.003998
 723.98  0.339084 0.003107
 724.35  0.340698 0.003537
 724.74  0.342715 0.003379
 725.22  0.345999 0.003634
 725.60  0.341087 0.004437
 725.96  0.342530 0.004119
 726.31  0.339952 0.003160
 726.74  0.340598 0.002899
 727.18  0.342375 0.002961
 727.57  0.342431 0.003313
 727.93  0.339855 0.003736
 728.29  0.338737 0.003799
 728.79  0.341102 0.003637
 729.18  0.342757 0.003763
 729.56  0.338798 0.004223
 729.93  0.341672 0.004168
 730.33  0.340719 0.003947
 730.75  0.344116 0.003960
 731.15  0.343142 0.005728
 731.50  0.348914 0.007499
 731.90  0.335463 0.004401
 732.34  0.338590 0.005104
 732.72  0.335511 0.004335
 733.11  0.334058 0.003574
 733.48  0.336473 0.003607
 733.91  0.340744 0.004465
 734.32  0.332321 0.004430
 734.70  0.336405 0.005217
 735.08  0.326965 0.003384
 735.45  0.328122 0.003856
 735.91  0.329128 0.003239
 736.31  0.330720 0.003814
 736.70  0.324995 0.004973
 737.03  0.321787 0.006018
 737.46  0.325957 0.004679
 737.89  0.326162 0.007247
 738.30  0.319806 0.004376
 738.68  0.314502 0.005348
 739.00  0.312118 0.005401
 739.44  0.311750 0.008181
 739.87  0.314993 0.006933
 740.27  0.318062 0.010252
 740.63  0.309005 0.004962
 741.03  0.310957 0.006940
 741.45  0.311351 0.007066
 741.85  0.317478 0.010369
 742.24  0.311012 0.006538
 742.60  0.307209 0.008220
 743.01  0.306085 0.005451
 743.40  0.311001 0.006308
 743.82  0.297420 0.004985
 744.18  0.306824 0.005543
 744.60  0.313662 0.005564
 744.98  0.309525 0.007036
 745.38  0.304345 0.006003
 745.77  0.301059 0.007465
 746.14  0.303601 0.005366
 746.52  0.305307 0.006896
 746.94  0.301009 0.005896
 747.33  0.319954 0.006417
 747.71  0.300558 0.004405
 748.12  0.300532 0.003798
 748.48  0.309128 0.007084
 748.89  0.304499 0.004299
 749.26  0.310609 0.005538
 749.70  0.312904 0.006545
 750.08  0.304388 0.005710
 750.46  0.308653 0.006444
 750.88  0.298879 0.003794
 751.22  0.299405 0.003461
 751.65  0.294516 0.005378
 752.03  0.293331 0.006214
 752.40  0.295654 0.005056
 752.80  0.293252 0.004670
 753.23  0.291905 0.004549
 753.62  0.293043 0.005009
 754.01  0.292002 0.005663
 754.36  0.297714 0.004888
 754.76  0.298516 0.004786
 755.18  0.293763 0.005304
 755.55  0.288378 0.006356
 755.92  0.286617 0.004781
 756.32  0.291036 0.015880
 756.75  0.292656 0.008207
 757.15  0.283278 0.006324
 757.53  0.281473 0.005222
 757.88  0.284396 0.004800
 758.28  0.288164 0.005270
 758.70  0.281338 0.005922
 759.10  0.282942 0.006297
 722.11  0.347655 0.003105
 722.42  0.348425 0.003258
 722.83  0.350360 0.003442
 723.23  0.345325 0.003400
 723.65  0.345788 0.004091
 724.01  0.343680 0.003187
 724.37  0.344889 0.003616
 724.77  0.347719 0.003443
 725.24  0.349331 0.003685
 725.61  0.343595 0.004459
 725.97  0.348668 0.004186
 726.33  0.342772 0.003188
 726.75  0.345801 0.002940
 727.20  0.345030 0.003003
 727.58  0.346257 0.003363
 727.95  0.343206 0.003782
 728.31  0.343986 0.003867
 728.81  0.345715 0.003692
 729.19  0.347674 0.003823
 729.57  0.344396 0.004291
 729.94  0.348393 0.004242
 730.34  0.345312 0.003986
 730.76  0.349304 0.003981
 731.16  0.349160 0.005827
 731.51  0.353961 0.007587
 731.91  0.338223 0.004323
 732.36  0.341987 0.005101
 732.73  0.338371 0.004282
 733.12  0.337725 0.003531
 733.49  0.340619 0.003618
 733.92  0.343876 0.004489
 734.33  0.337288 0.004472
 734.71  0.339573 0.005245
 735.09  0.330564 0.003373
 735.46  0.330169 0.003844
 735.93  0.332269 0.003227
 736.33  0.333425 0.003803
 736.71  0.327391 0.005008
 737.05  0.325100 0.006089
 737.48  0.342717 0.004924
 737.90  0.328504 0.007310
 738.32  0.322997 0.004295
 738.69  0.317189 0.005261
 739.01  0.315702 0.005336
 739.45  0.313476 0.008155
 739.89  0.317822 0.006894
 740.28  0.322580 0.010361
 740.64  0.312999 0.004791
 741.05  0.314617 0.006902
 741.46  0.315507 0.007065
 741.87  0.322006 0.010510
 742.25  0.311820 0.006447
 742.61  0.310609 0.008238
 743.02  0.309637 0.005362
 743.42  0.313151 0.006232
 743.83  0.302321 0.004916
 744.19  0.309605 0.005456
 744.62  0.313344 0.005461
 744.99  0.312609 0.007027
 745.39  0.305898 0.005944
 745.78  0.303672 0.007465
 746.15  0.305728 0.005298
 746.53  0.306591 0.006859
 746.95  0.304250 0.005831
 747.34  0.299740 0.005894
 747.72  0.303698 0.004266
 748.12  0.306051 0.003658
 748.49  0.312126 0.006974
 748.90  0.306134 0.004118
 749.27  0.312793 0.005487
 749.71  0.315067 0.006537
 750.09  0.306748 0.005681
 750.47  0.311972 0.006459
 750.89  0.303937 0.003745
 751.23  0.304576 0.003407
 751.65  0.297675 0.005400
 752.04  0.295839 0.006245
 752.41  0.299453 0.005070
 752.81  0.299690 0.004726
 753.24  0.295001 0.004580
 753.63  0.294015 0.005013
 754.01  0.294688 0.005689
 754.37  0.298115 0.004872
 754.76  0.299012 0.004799
 755.18  0.295154 0.005334
 755.56  0.290013 0.006372
 755.93  0.288443 0.004793
 756.33  0.293946 0.015923
 756.76  0.294239 0.008143
 757.15  0.286702 0.006390
 757.53  0.281492 0.005223
 757.88  0.286069 0.004846
 758.28  0.288654 0.005301
 758.71  0.283933 0.005994
 759.10  0.285410 0.006367
 759.47  0.283340 0.003972
 761.08  0.282840 0.004766
 762.65  0.282687 0.005706
 764.23  0.284181 0.005910
 765.81  0.283987 0.006078
 767.38  0.279826 0.005516
 768.96  0.272828 0.004930
 770.58  0.267739 0.007096
 772.20  0.261405 0.009175
 773.78  0.257040 0.009244
 775.38  0.250652 0.009249
 776.42  0.261360 0.012615
 776.78  0.244096 0.011572
 777.15  0.244063 0.018983
 777.54  0.243798 0.008048
 777.96  0.252611 0.008795
 778.34  0.256886 0.006373
 778.77  0.270798 0.008781
 779.15  0.241403 0.005769
 779.55  0.240812 0.005515
 779.97  0.239613 0.007977
 780.35  0.240546 0.007754
 780.78  0.242266 0.009149
 781.16  0.234743 0.008648
 781.55  0.240790 0.009667
 781.98  0.253984 0.007312
 782.36  0.241920 0.010291
 782.79  0.249341 0.012542
 783.17  0.242877 0.008991
 783.56  0.246764 0.009294
 783.99  0.230965 0.009991
 784.38  0.237459 0.010341
 784.81  0.246521 0.024416
 785.19  0.250519 0.038626
 785.58  0.229317 0.010140
 786.00  0.231148 0.013231
 786.39  0.239003 0.011087
 786.84  0.251001 0.012087
 787.23  0.239592 0.010935
 787.62  0.226873 0.007815
 788.01  0.237616 0.012154
 788.42  0.233511 0.011352
 788.86  0.236300 0.012803
 789.26  0.192879 0.011524
 789.65  0.225755 0.007612
 790.03  0.222490 0.007890
 790.44  0.242108 0.011646
 790.88  0.238216 0.014652
 791.30  0.238364 0.014891
 791.70  0.245240 0.019492
 792.07  0.218156 0.018309
 792.55  0.212790 0.029413
 792.93  0.205901 0.025544
 793.33  0.195984 0.037292
 793.74  0.213863 0.032287
 794.11  0.228500 0.057551
 794.57  0.242902 0.037420
 794.96  0.286700 0.067358
 795.37  0.215316 0.020184
 795.78  0.207767 0.026406
 796.17  0.231407 0.020843
 796.58  0.227417 0.029061
 796.99  0.199625 0.015294
 797.41  0.192282 0.019923
 797.83  0.216662 0.013945
 798.24  0.214968 0.015249
 798.62  0.199511 0.016636
 799.04  0.186939 0.019565
 799.49  0.217768 0.017541
 799.89  0.222786 0.025462
 800.29  0.188792 0.017338
 800.66  0.196188 0.023799
 801.11  0.189004 0.014883
 801.52  0.184359 0.015261
 801.94  0.189743 0.014582
 802.32  0.205751 0.017666
 802.72  0.206778 0.015522
 803.13  0.195228 0.019869
 803.56  0.186286 0.016525
 803.99  0.182767 0.020450
 804.39  0.201148 0.012122
 804.77  0.238061 0.015071
 805.14  0.190644 0.012984
 805.63  0.193269 0.012949
 806.02  0.177826 0.014576
 806.44  0.170666 0.016568
 806.83  0.201918 0.011363
 807.18  0.206562 0.012392
 807.64  0.198162 0.009179
 808.05  0.189946 0.008788
 808.47  0.199801 0.013309
 808.84  0.203725 0.018796
 809.20  0.207418 0.013037
 809.65  0.212515 0.014067
 810.09  0.198638 0.011188
 810.49  0.212011 0.013059
 810.88  0.220617 0.015016
 811.24  0.229551 0.015641
 811.62  0.209867 0.011423
 812.11  0.202758 0.014034
 812.49  0.204386 0.017954
 812.90  0.211102 0.018427
 813.28  0.198102 0.010798
 813.64  0.191265 0.009476
 776.44  0.247613 0.007300
 776.85  0.242790 0.012915
 777.21  0.243594 0.011430
 777.59  0.251469 0.008392
 778.01  0.235283 0.007593
 778.38  0.262245 0.006749
 778.80  0.262539 0.007821
 779.18  0.245712 0.005902
 779.58  0.245870 0.005655
 780.00  0.244040 0.008123
 780.37  0.242241 0.007822
 780.80  0.246048 0.009290
 781.18  0.237059 0.008735
 781.58  0.244405 0.009672
 782.00  0.257361 0.007222
 782.38  0.246890 0.010595
 782.81  0.252820 0.012812
 783.19  0.248933 0.009207
 783.59  0.248232 0.009346
 784.01  0.238273 0.010275
 784.39  0.240590 0.010457
 784.82  0.247990 0.025176
 785.21  0.253595 0.039803
 785.60  0.235161 0.010510
 786.03  0.233295 0.013510
 786.41  0.241878 0.011205
 786.86  0.255970 0.012294
 787.25  0.238988 0.010720
 787.64  0.230389 0.007730
 788.03  0.243491 0.012349
 788.43  0.240944 0.011581
 788.88  0.242412 0.013084
 789.27  0.224588 0.013351
 789.67  0.227572 0.007465
 790.05  0.227876 0.007778
 790.46  0.247042 0.011667
 790.90  0.244311 0.014726
 791.31  0.241995 0.014704
 791.72  0.249632 0.019342
 792.09  0.221365 0.018156
 792.56  0.219424 0.029875
 792.94  0.222145 0.026400
 793.34  0.210620 0.038905
 793.76  0.234563 0.032466
 794.13  0.241673 0.058771
 794.59  0.258359 0.035213
 794.98  0.288572 0.066494
 795.38  0.222092 0.017676
 795.79  0.214483 0.026080
 796.18  0.235865 0.019953
 796.60  0.230703 0.029029
 797.01  0.209111 0.015032
 797.43  0.197921 0.019919
 797.85  0.220247 0.012807
 798.25  0.218842 0.014175
 798.64  0.202252 0.015805
 799.05  0.190734 0.019094
 799.50  0.221728 0.016420
 799.91  0.218261 0.018791
 800.30  0.196978 0.016728
 800.67  0.199644 0.023269
 801.12  0.191496 0.013331
 801.53  0.194909 0.010476
 801.95  0.202682 0.013295
 802.33  0.203043 0.012972
 802.73  0.205184 0.013704
 803.14  0.202585 0.019355
 803.57  0.189145 0.015519
 804.00  0.190204 0.008745
 804.40  0.215556 0.010985
 804.77  0.217307 0.011616
 805.15  0.192948 0.012223
 805.64  0.194719 0.012274
 806.02  0.187482 0.014777
 806.45  0.193887 0.009596
 806.83  0.201207 0.010770
 807.19  0.208746 0.012016
 807.65  0.198475 0.008701
 808.05  0.187421 0.008295
 808.47  0.199580 0.013103
 808.85  0.205703 0.018847
 809.21  0.203306 0.012591
 809.66  0.215753 0.014073
 810.09  0.202114 0.011164
 810.49  0.211938 0.012901
 810.89  0.228301 0.015334
 811.24  0.238280 0.016026
 811.63  0.214334 0.011501
 812.12  0.210097 0.014409
 812.49  0.206630 0.018063
 812.90  0.217314 0.018853
 813.29  0.200943 0.010801
 813.64  0.193984 0.009459
 813.92  0.212194 0.015950
 815.55  0.205979 0.015369
 817.03  0.200191 0.014314
 818.67  0.193484 0.011314
 820.31  0.188986 0.008494
 821.94  0.182864 0.005636
 823.40  0.179513 0.003038
 825.02  0.174734 0.003389
 826.65  0.172065 0.003991
 828.24  0.166613 0.003241
 829.80  0.162798 0.002770
 831.39  0.167147 0.005154
 833.01  0.170088 0.007856
 834.58  0.172356 0.006992
 836.15  0.171523 0.006120
 837.72  0.172838 0.007072
 839.34  0.172434 0.007953
 840.88  0.173034 0.008714
 842.48  0.169410 0.009290
 844.04  0.163374 0.009533
 845.61  0.157747 0.009693
 847.17  0.161380 0.009401
 848.76  0.170253 0.009214
 850.32  0.154199 0.009199
 851.48  0.145021 0.009361
 851.87  0.137352 0.007665
 852.25  0.134234 0.006962
 852.68  0.129282 0.009146
 853.08  0.120009 0.009294
 853.45  0.140613 0.009080
 853.83  0.147558 0.008661
 854.20  0.134739 0.007676
 854.61  0.138137 0.008929
 855.03  0.128352 0.007871
 855.41  0.126652 0.008576
 855.76  0.132951 0.009547
 856.14  0.131941 0.009813
 856.61  0.128293 0.008326
 856.98  0.126680 0.009170
 857.37  0.133903 0.007949
 857.72  0.133455 0.009822
 858.08  0.127640 0.009371
 858.53  0.124683 0.010031
 858.93  0.123886 0.006862
 859.34  0.134464 0.007092
 859.70  0.122019 0.008777
 860.07  0.125936 0.010739
 860.46  0.128506 0.009154
 860.87  0.124590 0.009323
 861.30  0.126659 0.009783
 861.69  0.129287 0.011710
 862.07  0.123121 0.007143
 862.43  0.120788 0.008602
 862.82  0.122569 0.008040
 863.26  0.126971 0.008073
 863.67  0.125726 0.009306
 864.06  0.127839 0.012607
 864.41  0.114283 0.008163
 864.86  0.110355 0.009278
 865.22  0.122414 0.008669
 865.64  0.090691 0.008041
 866.03  0.122937 0.007450
 866.42  0.128981 0.010319
 866.83  0.127090 0.008321
 867.21  0.132046 0.009849
 867.61  0.129193 0.006224
 868.02  0.125747 0.006564
 868.40  0.124096 0.006152
 868.79  0.123780 0.006763
 869.25  0.107360 0.019065
 869.59  0.125862 0.007693
 869.99  0.129319 0.005539
 870.39  0.129902 0.005609
 870.78  0.128813 0.004499
 871.19  0.130953 0.004657
 871.56  0.133144 0.004313
 871.98  0.133830 0.005431
 872.35  0.190909 0.065966
 872.79  0.134057 0.005865
 873.15  0.135105 0.005179
 873.59  0.135019 0.006259
 873.97  0.134490 0.004196
 874.37  0.131144 0.003390
 874.74  0.133086 0.004376
 875.17  0.134833 0.004989
 875.53  0.119949 0.026763
 875.95  0.136122 0.009920
 851.53  0.145586 0.008911
 851.93  0.141615 0.007555
 852.31  0.133691 0.006667
 852.72  0.131587 0.009228
 853.12  0.121502 0.009333
 853.48  0.144771 0.009020
 853.86  0.156172 0.008698
 854.22  0.139408 0.007700
 854.64  0.146011 0.009185
 855.05  0.129674 0.007770
 855.43  0.127596 0.008483
 855.78  0.137098 0.009595
 856.16  0.134032 0.009750
 856.63  0.131822 0.008314
 857.00  0.131582 0.009292
 857.39  0.137213 0.007888
 857.74  0.140060 0.010084
 858.10  0.128667 0.009221
 858.55  0.125968 0.009928
 851.56  0.128309 0.007528
 851.96  0.128916 0.006977
 852.35  0.128890 0.007066
 852.75  0.120403 0.008605
 853.15  0.124466 0.008916
 853.51  0.144004 0.008936
 853.89  0.141981 0.007729
 854.25  0.133905 0.007566
 854.66  0.140036 0.008984
 855.07  0.131263 0.007905
 855.45  0.130015 0.008702
 855.80  0.137334 0.009687
 856.18  0.129509 0.009538
 856.65  0.126438 0.008171
 857.01  0.124626 0.008985
 857.41  0.134236 0.007953
 857.76  0.134805 0.009962
 858.11  0.127276 0.009269
 858.57  0.126684 0.010121
 858.96  0.127494 0.006783
 859.37  0.133835 0.006859
 859.73  0.122354 0.008782
 860.10  0.124304 0.010646
 860.51  0.127215 0.008976
 860.90  0.123773 0.009154
 861.33  0.122883 0.009528
 861.72  0.134545 0.012124
 862.10  0.123112 0.007074
 862.46  0.120905 0.008595
 862.85  0.131961 0.008191
 863.28  0.163035 0.009496
 863.69  0.123936 0.009276
 864.08  0.123303 0.007284
 864.44  0.116056 0.008181
 864.90  0.126106 0.007059
 865.25  0.122862 0.008661
 865.67  0.124994 0.005693
 866.06  0.131579 0.007768
 866.45  0.122907 0.007039
 866.87  0.129627 0.008448
 867.24  0.135274 0.010074
 867.64  0.129650 0.006169
 868.05  0.129293 0.005709
 868.43  0.125501 0.006166
 868.82  0.123881 0.006760
 869.28  0.105263 0.019629
 869.62  0.127560 0.005379
 870.02  0.130098 0.005502
 870.42  0.127700 0.004326
 870.81  0.127889 0.004417
 871.22  0.130306 0.004244
 871.59  0.132945 0.004288
 872.00  0.133749 0.004334
 872.37  0.198581 0.074328
 872.81  0.133627 0.004317
 873.17  0.137295 0.005231
 873.62  0.134990 0.006273
 873.99  0.132398 0.004048
 874.38  0.133750 0.003323
 874.76  0.136463 0.004422
 875.19  0.133277 0.004407
 875.55  0.121438 0.028201
 875.97  0.140601 0.009034
 851.54  0.148801 0.008661
 851.95  0.137948 0.007279
 852.34  0.140420 0.007000
 852.74  0.131516 0.009187
 853.14  0.131236 0.009457
 853.50  0.145269 0.008922
 853.88  0.156582 0.008424
 854.25  0.147052 0.007980
 854.66  0.142753 0.008994
 855.07  0.127912 0.007652
 855.45  0.128795 0.008517
 855.80  0.136706 0.009516
 856.18  0.136278 0.009836
 856.65  0.132022 0.008314
 857.01  0.130298 0.009202
 857.41  0.139445 0.008008
 857.76  0.140145 0.010118
 858.12  0.129526 0.009249
 858.57  0.129052 0.010123
 858.96  0.129492 0.006566
 859.37  0.139958 0.006683
 859.74  0.125712 0.008706
 860.10  0.129774 0.010774
 860.51  0.131661 0.008829
 860.90  0.125751 0.008805
 861.33  0.128336 0.009333
 861.72  0.134364 0.011512
 862.10  0.124172 0.006095
 862.46  0.124566 0.007833
 862.85  0.129399 0.006930
 863.28  0.132801 0.006083
 863.69  0.129786 0.008596
 864.09  0.122632 0.006055
 864.44  0.119910 0.007342
 864.90  0.133713 0.005700
 865.25  0.127659 0.007741
 865.67  0.130392 0.003831
 866.06  0.131121 0.006641
 866.45  0.127790 0.006370
 866.87  0.131612 0.007969
 867.24  0.136232 0.009713
 867.64  0.133126 0.005755
 868.05  0.132848 0.005361
 868.43  0.129140 0.005988
 868.82  0.124818 0.006560
 869.28  0.099063 0.018430
 869.62  0.131928 0.005228
 870.02  0.134075 0.005371
 870.42  0.129755 0.004078
 870.81  0.130955 0.004230
 871.22  0.134583 0.003542
 871.59  0.136386 0.004101
 872.00  0.136472 0.004022
 872.37  0.203694 0.075734
 872.81  0.138153 0.004198
 873.17  0.137427 0.005064
 873.62  0.138472 0.006279
 873.99  0.135997 0.003921
 874.38  0.134136 0.003085
 874.76  0.137599 0.004269
 875.19  0.137169 0.004381
 875.55  0.124027 0.028886
 875.97  0.140774 0.008881
 869.29  0.111769 0.020559
 870.06  0.133515 0.005350
 870.84  0.131954 0.004254
 871.65  0.136363 0.004278
 872.39  0.202800 0.074359
 873.21  0.136401 0.005119
 874.00  0.134089 0.003864
 874.77  0.135262 0.004225
 875.59  0.123957 0.027857
 876.38  0.131817 0.006646
 877.15  0.132865 0.013687
 877.97  0.132159 0.021212
 878.77  0.134072 0.029192
 879.55  0.128703 0.022740
 880.40  0.123009 0.016527
 881.17  0.117611 0.011559
 881.95  0.112348 0.007216
 882.82  0.110495 0.006442
 883.61  0.108702 0.005768
 884.39  0.106401 0.005101
 885.23  0.104041 0.004435
 886.03  0.101179 0.005372
 886.79  0.098792 0.006213
 887.63  0.096289 0.007083
 888.45  0.094415 0.007914
 889.21  0.091789 0.007557
 890.11  0.088364 0.007114
 890.89  0.086095 0.006801
 891.66  0.084771 0.006573
 892.52  0.085885 0.006637
 893.33  0.088863 0.006844
 894.13  0.094088 0.007218
 894.95  0.094980 0.007251
 895.84  0.095157 0.007199
 896.58  0.096267 0.007231
 897.37  0.097019 0.007235
 898.28  0.097538 0.007205
 899.04  0.097010 0.007004
 899.85  0.096550 0.006803
 900.69  0.096502 0.006632
 901.48  0.096431 0.006465
 902.28  0.097899 0.005929
 903.11  0.099018 0.005332
 903.94  0.100128 0.004718
 904.72  0.100170 0.004106
 905.53  0.100034 0.004535
 906.41  0.099579 0.004979
 907.16  0.099417 0.005355
 907.99  0.097630 0.005673
 908.80  0.097432 0.005374
 909.59  0.096596 0.005051
 910.39  0.094768 0.004682
 911.21  0.093719 0.004362
 911.98  0.092082 0.004330
 912.79  0.090090 0.004279
 913.61  0.087622 0.004201
 914.45  0.085874 0.004146
 915.21  0.085302 0.003607
 916.02  0.084165 0.003013
 916.83  0.084401 0.002478
 917.59  0.084386 0.001964
 918.40  0.081433 0.002071
 919.20  0.078498 0.002167
 920.02  0.075670 0.002249
 920.79  0.072572 0.002297
 921.56  0.070510 0.002509
 922.41  0.067790 0.002701
 923.16  0.065903 0.002872
 923.99  0.064107 0.003049
 924.80  0.062787 0.003337
 925.58  0.061177 0.003583
 926.41  0.060077 0.003858
 927.17  0.058843 0.004079
 928.02  0.058898 0.004325
 928.77  0.059044 0.004551
 929.58  0.059461 0.004814
 930.41  0.059064 0.005026
 931.18  0.059314 0.005573
 931.97  0.059766 0.006157
 932.77  0.060973 0.006840
 933.56  0.060568 0.007343
 934.35  0.060497 0.005360
 935.12  0.059873 0.003563
 935.55  0.059883 0.002800
 936.36  0.061722 0.004805
 937.12  0.061612 0.007011
 937.93  0.061668 0.009861
 938.77  0.070496 0.014945
 939.51  0.067642 0.021775
 940.29  0.081468 0.033906
 941.12  0.088423 0.047078
 941.89  0.088801 0.058045
 942.64  0.060063 0.049216
 943.49  0.080913 0.057501
 944.26  0.060413 0.048209
 945.02  0.058367 0.044573
 945.81  0.063198 0.039342
 946.61  0.078853 0.036672
 947.39  0.065164 0.025328
 948.12  0.059944 0.018566
 948.98  0.060466 0.015503
 949.74  0.054447 0.012558
 950.48  0.058411 0.010890
 951.30  0.059712 0.010117
 952.10  0.038752 0.023381
 952.85  0.029258 0.023892
 953.22  0.025205 0.022402
 954.05  0.025277 0.020476
 954.83  0.025385 0.018665
 955.59  0.024895 0.016437
 956.40  0.024852 0.014455
 957.15  0.027691 0.015458
 957.97  0.034529 0.018021
 958.75  0.041416 0.019421
 959.54  0.055249 0.020911
 960.32  0.054824 0.018920
 961.10  0.053498 0.016698
 961.96  0.052225 0.014415
 962.69  0.051527 0.012659
 963.47  0.047219 0.012122
 964.29  0.043468 0.011590
 965.09  0.040537 0.011161
 965.84  0.038322 0.010807
 966.62  0.036789 0.009005
 967.50  0.036638 0.007457
 968.22  0.036001 0.006131
 969.00  0.035314 0.004787
 969.81  0.034825 0.003909
 970.62  0.035037 0.003125
 971.42  0.034842 0.002329
 972.17  0.034520 0.001597
 973.05  0.035015 0.001896
 973.80  0.035496 0.002169
 974.60  0.035390 0.002423
 975.39  0.036472 0.002762
 976.19  0.036887 0.002422
 977.01  0.037259 0.002064
 977.80  0.037184 0.001685
 978.63  0.037701 0.001325
 979.42  0.037436 0.001347
 980.23  0.036729 0.001353
 981.01  0.036394 0.001371
 981.86  0.035791 0.001391
 982.65  0.035711 0.001624
 983.49  0.035733 0.001879
 984.27  0.035925 0.002126
 985.08  0.035965 0.002358
 985.90  0.035776 0.002301
 986.73  0.035338 0.002227
 987.51  0.035102 0.002170
 988.33  0.034498 0.002072
 989.13  0.033802 0.001765
 989.96  0.033239 0.001468
 990.76  0.032405 0.001184
 991.59  0.031490 0.000920
 992.38  0.030761 0.000905
 993.21  0.030205 0.000897
 994.00  0.030059 0.000901
 994.82  0.029629 0.000900
 995.66  0.028614 0.000962
 996.43  0.027976 0.001023
 997.27  0.027107 0.001074
 998.06  0.025931 0.001101
 998.89  0.025719 0.001262
 999.68  0.025289 0.001401
1000.50  0.024764 0.001534
1001.30  0.024505 0.001674
1002.12  0.023821 0.001694
1002.93  0.022952 0.001693
1003.71  0.022106 0.001687
1004.52  0.021184 0.001670
1005.33  0.020593 0.001670
1006.13  0.020187 0.001684
1006.95  0.019642 0.001685
1007.73  0.019483 0.001717
1008.55  0.019073 0.001517
1009.34  0.019102 0.001355
1010.12  0.018958 0.001176
1010.94  0.019040 0.000997
1011.70  0.018564 0.000923
1012.51  0.017972 0.000845
1013.31  0.017497 0.000778
1014.08  0.016674 0.000662
1014.31  0.014144 0.000306
1015.12  0.014618 0.000361
1015.90  0.015106 0.000425
1016.75  0.015734 0.000506
1017.57  0.016719 0.000607
1018.38  0.016553 0.000558
1019.15  0.016601 0.000519
1019.93  0.016515 0.000476
1020.71  0.016550 0.000437
1021.55  0.016358 0.000415
1022.34  0.016169 0.000395
1023.12  0.015820 0.000374
1023.92  0.015633 0.000357
1024.69  0.015482 0.000367
1025.53  0.015028 0.000373
1026.32  0.015078 0.000388
1027.13  0.015080 0.000401
1027.91  0.014877 0.000469
1028.69  0.014944 0.000548
1029.50  0.014474 0.000612
1030.29  0.014145 0.000677
1031.10  0.014339 0.000631
1031.89  0.014266 0.000573
1032.67  0.014302 0.000520
1033.47  0.014271 0.000465
1034.26  0.013914 0.000514
1035.08  0.013539 0.000562
1035.84  0.012847 0.000588
1036.61  0.012604 0.000629
1037.43  0.011711 0.000659
1038.18  0.011654 0.000720
1039.01  0.011246 0.000764
1039.81  0.010968 0.000807
1040.57  0.010775 0.000713
1041.37  0.010133 0.000597
1042.19  0.009861 0.000507
1042.94  0.009495 0.000431
1043.75  0.008873 0.000409
1044.50  0.008364 0.000390
1045.32  0.007860 0.000370
1046.13  0.007506 0.000358
1046.88  0.007022 0.000375
1047.66  0.006470 0.000385
1048.46  0.006006 0.000388
1049.26  0.006099 0.000424
1050.11  0.006164 0.000445
1050.84  0.005689 0.000434
1051.64  0.005762 0.000452
1052.39  0.005840 0.000471
1053.23  0.005727 0.000490
1054.04  0.005279 0.000485
1054.80  0.005152 0.000502
1055.59  0.005082 0.000521
1056.37  0.004944 0.000507
1057.15  0.004890 0.000499
1057.98  0.004781 0.000486
1058.78  0.004967 0.000499
1059.56  0.003343 0.000402
1060.34  0.002603 0.000343
1061.10  0.002139 0.000297
1061.94  0.001745 0.000252
1062.71  0.001990 0.000283
1063.54  0.002517 0.000342
1064.32  0.003147 0.000403
1065.10  0.004630 0.000516
1065.93  0.004460 0.000485
1066.75  0.004340 0.000460
1067.53  0.004189 0.000437
1068.32  0.004154 0.000421
1069.13  0.003672 0.000431
1069.95  0.004118 0.000545
1070.78  0.003846 0.000576
1071.57  0.003762 0.000622
1072.38  0.003719 0.000567
1073.18  0.003821 0.000528
1073.95  0.003893 0.000485
1074.79  0.004099 0.000449
1075.62  0.003958 0.000468
1076.41  0.003905 0.000493
1077.20  0.004168 0.000550
1078.01  0.003838 0.000547
1078.80  0.003809 0.000540
1079.58  0.003596 0.000512
1080.40  0.003561 0.000504
1081.24  0.003529 0.000495
1082.03  0.003243 0.000456
1082.82  0.003209 0.000445
1083.62  0.003217 0.000441
1084.42  0.003418 0.000468
1085.25  0.003045 0.000463
1086.05  0.003039 0.000499
1086.88  0.002713 0.000485
1087.65  0.002577 0.000491
1088.47  0.002709 0.000512
1089.29  0.002625 0.000495
1090.06  0.002511 0.000472
1090.88  0.002637 0.000489
1091.69  0.002361 0.000468
1092.50  0.002331 0.000482
1093.30  0.002377 0.000508
1094.06  0.002219 0.000496
1094.87  0.002106 0.000369
1095.66  0.002265 0.000290
1096.09  0.002169 0.000267
1096.89  0.002000 0.000272
1097.68  0.001914 0.000276
1098.46  0.001880 0.000279

